CRAP Part II: Clutter Removal with Continuous Acquisitions Under Phase Noise

The mitigation of clutter is an important research branch in Integrated Sensing and Communication (ISAC), one of the emerging technologies of future cellular networks. In this work, we extend our previously introduced method Clutter Removal with Acquisitions Under Phase Noise (CRAP) by means to track clutter over time. This is necessary in scenarios that require high reliability but can change dynamically, like safety applications in factory floors. To that end, exponential smoothing is leveraged to process new measurements and previous clutter information in a unique matrix using the singular value decomposition, allowing adaptation to changing environments in an efficient way.We further propose a singular value threshold based on the Marchenko-Pastur distribution to select the meaningful clutter components. Results from both simulations and measurements show that continuously updating the clutter components with new acquisitions according to our proposed algorithm Smoothed CRAP (SCRAP) enables coping with dynamic clutter environments and facilitates the detection of sensing targets.

==> Data/Missed_Det_CRAP_Alpha_Threshold_1_Max_Components_10.txt <==
-64.002	7.34600e-01
-65.002	7.10300e-01
-66.002	6.87800e-01
-67.002	6.62300e-01
-68.002	6.39400e-01
-69.002	6.15100e-01
-70.002	5.90000e-01
-71.002	5.67600e-01
-72.002	5.41000e-01
-73.002	5.13900e-01
-74.002	4.89000e-01
-75.002	4.62100e-01
-76.002	4.39100e-01
-77.002	4.14600e-01
-78.002	3.87400e-01
-79.002	3.61000e-01
-80.002	3.37900e-01
-81.002	3.21000e-01
-82.002	3.04000e-01
-83.002	2.88200e-01
-84.002	2.73000e-01
-85.002	2.61900e-01
-86.002	2.52200e-01
-87.002	2.46400e-01
-88.002	2.41400e-01
-89.002	2.37100e-01
-90.002	2.34300e-01
-91.002	2.32100e-01
-92.002	2.30400e-01
-93.002	2.28700e-01
-94.002	2.27900e-01
-95.002	2.27000e-01
-96.002	2.25900e-01
-97.002	2.25400e-01
-98.002	2.24700e-01
-99.002	2.24300e-01
-100.002	2.23700e-01
-101.002	2.23200e-01
-102.002	2.23100e-01
-103.002	2.23000e-01
-104.002	2.23000e-01
-105.002	2.22800e-01
-106.002	2.22600e-01
-107.002	2.22500e-01
-108.002	2.22400e-01
-109.002	2.22300e-01
-110.002	2.22300e-01
-111.002	2.22300e-01
-112.002	2.22300e-01
-113.002	2.22300e-01
-114.002	2.22300e-01
-115.002	2.22300e-01
-116.002	2.22300e-01
-117.002	2.22300e-01
-118.002	2.22300e-01
-119.002	2.22300e-01
-120.002	2.22300e-01
-121.002	2.22300e-01
-122.002	2.22300e-01
-123.002	2.22300e-01
-124.002	2.22300e-01
-125.002	2.22300e-01
-126.002	2.22300e-01
-127.002	2.22300e-01
-128.002	2.22300e-01


==> Data/Missed_Det_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.1.txt <==
-64.002	6.98800e-01
-65.002	6.76400e-01
-66.002	6.54000e-01
-67.002	6.29400e-01
-68.002	6.06100e-01
-69.002	5.82100e-01
-70.002	5.56500e-01
-71.002	5.29000e-01
-72.002	5.03200e-01
-73.002	4.74500e-01
-74.002	4.51400e-01
-75.002	4.24800e-01
-76.002	3.97100e-01
-77.002	3.67800e-01
-78.002	3.38200e-01
-79.002	3.08700e-01
-80.002	2.78400e-01
-81.002	2.50700e-01
-82.002	2.22500e-01
-83.002	1.93600e-01
-84.002	1.69800e-01
-85.002	1.49900e-01
-86.002	1.32300e-01
-87.002	1.15900e-01
-88.002	1.00900e-01
-89.002	8.83000e-02
-90.002	7.70000e-02
-91.002	6.69000e-02
-92.002	5.84000e-02
-93.002	5.34000e-02
-94.002	4.92000e-02
-95.002	4.50000e-02
-96.002	4.08000e-02
-97.002	3.76000e-02
-98.002	3.62000e-02
-99.002	3.33000e-02
-100.002	3.23000e-02
-101.002	3.08000e-02
-102.002	2.99000e-02
-103.002	2.90000e-02
-104.002	2.87000e-02
-105.002	2.83000e-02
-106.002	2.81000e-02
-107.002	2.82000e-02
-108.002	2.82000e-02
-109.002	2.80000e-02
-110.002	2.81000e-02
-111.002	2.80000e-02
-112.002	2.80000e-02
-113.002	2.80000e-02
-114.002	2.80000e-02
-115.002	2.79000e-02
-116.002	2.79000e-02
-117.002	2.80000e-02
-118.002	2.80000e-02
-119.002	2.80000e-02
-120.002	2.80000e-02
-121.002	2.81000e-02
-122.002	2.81000e-02
-123.002	2.81000e-02
-124.002	2.81000e-02
-125.002	2.81000e-02
-126.002	2.81000e-02
-127.002	2.81000e-02
-128.002	2.81000e-02


==> Data/Missed_Det_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.25.txt <==
-64.002	7.01700e-01
-65.002	6.78800e-01
-66.002	6.56400e-01
-67.002	6.30700e-01
-68.002	6.08300e-01
-69.002	5.83900e-01
-70.002	5.59800e-01
-71.002	5.31800e-01
-72.002	5.06200e-01
-73.002	4.77700e-01
-74.002	4.53600e-01
-75.002	4.25700e-01
-76.002	3.96400e-01
-77.002	3.64700e-01
-78.002	3.31400e-01
-79.002	2.99500e-01
-80.002	2.69200e-01
-81.002	2.40300e-01
-82.002	2.11200e-01
-83.002	1.85100e-01
-84.002	1.61800e-01
-85.002	1.42000e-01
-86.002	1.23900e-01
-87.002	1.09600e-01
-88.002	9.35000e-02
-89.002	8.32000e-02
-90.002	7.22000e-02
-91.002	6.38000e-02
-92.002	5.67000e-02
-93.002	5.19000e-02
-94.002	4.79000e-02
-95.002	4.38000e-02
-96.002	4.02000e-02
-97.002	3.66000e-02
-98.002	3.47000e-02
-99.002	3.29000e-02
-100.002	3.18000e-02
-101.002	3.05000e-02
-102.002	2.93000e-02
-103.002	2.88000e-02
-104.002	2.85000e-02
-105.002	2.84000e-02
-106.002	2.88000e-02
-107.002	2.88000e-02
-108.002	2.87000e-02
-109.002	2.87000e-02
-110.002	2.87000e-02
-111.002	2.86000e-02
-112.002	2.86000e-02
-113.002	2.86000e-02
-114.002	2.86000e-02
-115.002	2.86000e-02
-116.002	2.86000e-02
-117.002	2.86000e-02
-118.002	2.86000e-02
-119.002	2.86000e-02
-120.002	2.87000e-02
-121.002	2.87000e-02
-122.002	2.87000e-02
-123.002	2.87000e-02
-124.002	2.87000e-02
-125.002	2.87000e-02
-126.002	2.87000e-02
-127.002	2.87000e-02
-128.002	2.87000e-02

==> Data/Missed_Det_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.5.txt <==
-64.002	8.20100e-01
-65.002	8.01500e-01
-66.002	7.76100e-01
-67.002	7.49900e-01
-68.002	7.20900e-01
-69.002	6.97800e-01
-70.002	6.77800e-01
-71.002	6.60000e-01
-72.002	6.43300e-01
-73.002	6.24800e-01
-74.002	6.01600e-01
-75.002	5.72100e-01
-76.002	5.41800e-01
-77.002	5.09600e-01
-78.002	4.74100e-01
-79.002	4.39200e-01
-80.002	3.99700e-01
-81.002	3.56600e-01
-82.002	3.18100e-01
-83.002	2.81900e-01
-84.002	2.51500e-01
-85.002	2.23100e-01
-86.002	1.91200e-01
-87.002	1.60100e-01
-88.002	1.28200e-01
-89.002	1.03900e-01
-90.002	8.88000e-02
-91.002	7.82000e-02
-92.002	7.03000e-02
-93.002	5.94000e-02
-94.002	5.34000e-02
-95.002	4.69000e-02
-96.002	4.18000e-02
-97.002	3.70000e-02
-98.002	3.40000e-02
-99.002	3.16000e-02
-100.002	3.00000e-02
-101.002	2.88000e-02
-102.002	2.72000e-02
-103.002	2.60000e-02
-104.002	2.60000e-02
-105.002	2.65000e-02
-106.002	2.68000e-02
-107.002	2.68000e-02
-108.002	2.67000e-02
-109.002	2.67000e-02
-110.002	2.67000e-02
-111.002	2.67000e-02
-112.002	2.69000e-02
-113.002	2.69000e-02
-114.002	2.68000e-02
-115.002	2.68000e-02
-116.002	2.69000e-02
-117.002	2.71000e-02
-118.002	2.71000e-02
-119.002	2.72000e-02
-120.002	2.72000e-02
-121.002	2.72000e-02
-122.002	2.72000e-02
-123.002	2.72000e-02
-124.002	2.73000e-02
-125.002	2.73000e-02
-126.002	2.73000e-02
-127.002	2.73000e-02
-128.002	2.73000e-02

==> Data/Missed_Det_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.75.txt <==
-64.002	8.38300e-01
-65.002	8.29400e-01
-66.002	8.19900e-01
-67.002	8.09400e-01
-68.002	7.96700e-01
-69.002	7.78900e-01
-70.002	7.59100e-01
-71.002	7.37700e-01
-72.002	7.11500e-01
-73.002	6.87100e-01
-74.002	6.63800e-01
-75.002	6.42100e-01
-76.002	6.23200e-01
-77.002	6.00900e-01
-78.002	5.80700e-01
-79.002	5.55800e-01
-80.002	5.29800e-01
-81.002	5.04400e-01
-82.002	4.76400e-01
-83.002	4.43700e-01
-84.002	4.13500e-01
-85.002	3.79400e-01
-86.002	3.43600e-01
-87.002	3.09500e-01
-88.002	2.70200e-01
-89.002	2.30900e-01
-90.002	1.97200e-01
-91.002	1.68000e-01
-92.002	1.39800e-01
-93.002	1.08600e-01
-94.002	8.70000e-02
-95.002	6.86000e-02
-96.002	5.53000e-02
-97.002	4.44000e-02
-98.002	3.58000e-02
-99.002	2.94000e-02
-100.002	2.37000e-02
-101.002	2.14000e-02
-102.002	1.92000e-02
-103.002	1.71000e-02
-104.002	1.54000e-02
-105.002	1.45000e-02
-106.002	1.45000e-02
-107.002	1.44000e-02
-108.002	1.46000e-02
-109.002	1.49000e-02
-110.002	1.53000e-02
-111.002	1.54000e-02
-112.002	1.55000e-02
-113.002	1.59000e-02
-114.002	1.57000e-02
-115.002	1.60000e-02
-116.002	1.61000e-02
-117.002	1.64000e-02
-118.002	1.65000e-02
-119.002	1.65000e-02
-120.002	1.65000e-02
-121.002	1.66000e-02
-122.002	1.67000e-02
-123.002	1.67000e-02
-124.002	1.67000e-02
-125.002	1.67000e-02
-126.002	1.67000e-02
-127.002	1.67000e-02
-128.002	1.67000e-02


==> Data/Missed_Det_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_1.txt <==
-64.002	8.96800e-01
-65.002	8.75500e-01
-66.002	8.52200e-01
-67.002	8.33700e-01
-68.002	8.19400e-01
-69.002	8.04800e-01
-70.002	7.92100e-01
-71.002	7.77400e-01
-72.002	7.62000e-01
-73.002	7.45100e-01
-74.002	7.25700e-01
-75.002	7.03200e-01
-76.002	6.80500e-01
-77.002	6.61100e-01
-78.002	6.42700e-01
-79.002	6.20800e-01
-80.002	6.00100e-01
-81.002	5.80900e-01
-82.002	5.59600e-01
-83.002	5.40700e-01
-84.002	5.17500e-01
-85.002	4.94000e-01
-86.002	4.71600e-01
-87.002	4.48400e-01
-88.002	4.23500e-01
-89.002	3.97000e-01
-90.002	3.69700e-01
-91.002	3.41700e-01
-92.002	3.14500e-01
-93.002	2.88100e-01
-94.002	2.62300e-01
-95.002	2.36000e-01
-96.002	2.12000e-01
-97.002	1.88200e-01
-98.002	1.64300e-01
-99.002	1.42300e-01
-100.002	1.22200e-01
-101.002	1.03700e-01
-102.002	8.75000e-02
-103.002	7.20000e-02
-104.002	5.95000e-02
-105.002	4.92000e-02
-106.002	3.97000e-02
-107.002	3.33000e-02
-108.002	2.83000e-02
-109.002	2.48000e-02
-110.002	2.17000e-02
-111.002	1.93000e-02
-112.002	1.71000e-02
-113.002	1.61000e-02
-114.002	1.53000e-02
-115.002	1.45000e-02
-116.002	1.39000e-02
-117.002	1.30000e-02
-118.002	1.27000e-02
-119.002	1.25000e-02
-120.002	1.21000e-02
-121.002	1.12000e-02
-122.002	1.06000e-02
-123.002	1.01000e-02
-124.002	9.60000e-03
-125.002	9.40000e-03
-126.002	8.90000e-03
-127.002	8.80000e-03
-128.002	8.60000e-03


==> Data/Range_RMSE_CRAP_Alpha_Threshold_1_Max_Components_10.txt <==
-64.002	5.24672e-01
-65.002	5.15988e-01
-66.002	5.07810e-01
-67.002	4.98537e-01
-68.002	4.90005e-01
-69.002	4.80822e-01
-70.002	4.71085e-01
-71.002	4.62274e-01
-72.002	4.51561e-01
-73.002	4.40375e-01
-74.002	4.29837e-01
-75.002	4.18125e-01
-76.002	4.07851e-01
-77.002	3.96604e-01
-78.002	3.83723e-01
-79.002	3.70795e-01
-80.002	3.59088e-01
-81.002	3.50287e-01
-82.002	3.41211e-01
-83.002	3.32532e-01
-84.002	3.23976e-01
-85.002	3.17583e-01
-86.002	3.11884e-01
-87.002	3.08424e-01
-88.002	3.05411e-01
-89.002	3.02796e-01
-90.002	3.01083e-01
-91.002	2.99727e-01
-92.002	2.98679e-01
-93.002	2.97623e-01
-94.002	2.97126e-01
-95.002	2.96565e-01
-96.002	2.95876e-01
-97.002	2.95564e-01
-98.002	2.95126e-01
-99.002	2.94876e-01
-100.002	2.94500e-01
-101.002	2.94185e-01
-102.002	2.94123e-01
-103.002	2.94060e-01
-104.002	2.94060e-01
-105.002	2.93934e-01
-106.002	2.93808e-01
-107.002	2.93745e-01
-108.002	2.93682e-01
-109.002	2.93619e-01
-110.002	2.93619e-01
-111.002	2.93619e-01
-112.002	2.93619e-01
-113.002	2.93619e-01
-114.002	2.93619e-01
-115.002	2.93619e-01
-116.002	2.93619e-01
-117.002	2.93619e-01
-118.002	2.93619e-01
-119.002	2.93619e-01
-120.002	2.93619e-01
-121.002	2.93619e-01
-122.002	2.93619e-01
-123.002	2.93619e-01
-124.002	2.93619e-01
-125.002	2.93619e-01
-126.002	2.93619e-01
-127.002	2.93619e-01
-128.002	2.93619e-01


==> Data/Range_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.1.txt <==
-64.002	5.11919e-01
-65.002	5.03660e-01
-66.002	4.95399e-01
-67.002	4.86210e-01
-68.002	4.77306e-01
-69.002	4.67990e-01
-70.002	4.57760e-01
-71.002	4.46569e-01
-72.002	4.35787e-01
-73.002	4.23462e-01
-74.002	4.13268e-01
-75.002	4.01207e-01
-76.002	3.88236e-01
-77.002	3.74042e-01
-78.002	3.59126e-01
-79.002	3.43610e-01
-80.002	3.26939e-01
-81.002	3.10942e-01
-82.002	2.93771e-01
-83.002	2.75113e-01
-84.002	2.58798e-01
-85.002	2.44371e-01
-86.002	2.30911e-01
-87.002	2.17645e-01
-88.002	2.04832e-01
-89.002	1.93522e-01
-90.002	1.82851e-01
-91.002	1.72834e-01
-92.002	1.64240e-01
-93.002	1.59047e-01
-94.002	1.54650e-01
-95.002	1.50124e-01
-96.002	1.45469e-01
-97.002	1.42209e-01
-98.002	1.40844e-01
-99.002	1.37769e-01
-100.002	1.37107e-01
-101.002	1.35742e-01
-102.002	1.35025e-01
-103.002	1.34279e-01
-104.002	1.34167e-01
-105.002	1.34001e-01
-106.002	1.34068e-01
-107.002	1.34702e-01
-108.002	1.34993e-01
-109.002	1.35227e-01
-110.002	1.35566e-01
-111.002	1.35677e-01
-112.002	1.35902e-01
-113.002	1.36108e-01
-114.002	1.36407e-01
-115.002	1.36644e-01
-116.002	1.36798e-01
-117.002	1.37006e-01
-118.002	1.37167e-01
-119.002	1.37282e-01
-120.002	1.37389e-01
-121.002	1.37568e-01
-122.002	1.37571e-01
-123.002	1.37659e-01
-124.002	1.37742e-01
-125.002	1.37819e-01
-126.002	1.37891e-01
-127.002	1.37957e-01
-128.002	1.38016e-01


==> Data/Range_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.25.txt <==
-64.002	5.12975e-01
-65.002	5.04559e-01
-66.002	4.96292e-01
-67.002	4.86717e-01
-68.002	4.78179e-01
-69.002	4.68698e-01
-70.002	4.59082e-01
-71.002	4.47722e-01
-72.002	4.37053e-01
-73.002	4.24850e-01
-74.002	4.14242e-01
-75.002	4.01613e-01
-76.002	3.87889e-01
-77.002	3.72498e-01
-78.002	3.55597e-01
-79.002	3.38630e-01
-80.002	3.21692e-01
-81.002	3.04685e-01
-82.002	2.86546e-01
-83.002	2.69295e-01
-84.002	2.52948e-01
-85.002	2.38238e-01
-86.002	2.24011e-01
-87.002	2.12206e-01
-88.002	1.98079e-01
-89.002	1.88683e-01
-90.002	1.78044e-01
-91.002	1.69690e-01
-92.002	1.62384e-01
-93.002	1.57452e-01
-94.002	1.53333e-01
-95.002	1.49084e-01
-96.002	1.45099e-01
-97.002	1.41247e-01
-98.002	1.39372e-01
-99.002	1.37603e-01
-100.002	1.36887e-01
-101.002	1.35638e-01
-102.002	1.34962e-01
-103.002	1.34652e-01
-104.002	1.34620e-01
-105.002	1.34726e-01
-106.002	1.35539e-01
-107.002	1.36068e-01
-108.002	1.36217e-01
-109.002	1.36496e-01
-110.002	1.36759e-01
-111.002	1.36913e-01
-112.002	1.37138e-01
-113.002	1.37345e-01
-114.002	1.37641e-01
-115.002	1.37899e-01
-116.002	1.38052e-01
-117.002	1.38384e-01
-118.002	1.38507e-01
-119.002	1.38621e-01
-120.002	1.38807e-01
-121.002	1.38815e-01
-122.002	1.38907e-01
-123.002	1.38993e-01
-124.002	1.39075e-01
-125.002	1.39151e-01
-126.002	1.39222e-01
-127.002	1.39287e-01
-128.002	1.39345e-01


==> Data/Range_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.5.txt <==
-64.002	5.55065e-01
-65.002	5.48425e-01
-66.002	5.39451e-01
-67.002	5.30164e-01
-68.002	5.19853e-01
-69.002	5.11504e-01
-70.002	5.04172e-01
-71.002	4.97713e-01
-72.002	4.91566e-01
-73.002	4.84613e-01
-74.002	4.75665e-01
-75.002	4.64106e-01
-76.002	4.51906e-01
-77.002	4.38557e-01
-78.002	4.23287e-01
-79.002	4.07776e-01
-80.002	3.89460e-01
-81.002	3.68464e-01
-82.002	3.48647e-01
-83.002	3.28936e-01
-84.002	3.11459e-01
-85.002	2.94315e-01
-86.002	2.73739e-01
-87.002	2.52098e-01
-88.002	2.27817e-01
-89.002	2.07667e-01
-90.002	1.94186e-01
-91.002	1.84306e-01
-92.002	1.76706e-01
-93.002	1.65514e-01
-94.002	1.59275e-01
-95.002	1.52453e-01
-96.002	1.47051e-01
-97.002	1.41862e-01
-98.002	1.38636e-01
-99.002	1.36014e-01
-100.002	1.34676e-01
-101.002	1.33596e-01
-102.002	1.32154e-01
-103.002	1.31056e-01
-104.002	1.31559e-01
-105.002	1.32753e-01
-106.002	1.33642e-01
-107.002	1.34082e-01
-108.002	1.34363e-01
-109.002	1.34682e-01
-110.002	1.35208e-01
-111.002	1.35546e-01
-112.002	1.36039e-01
-113.002	1.36291e-01
-114.002	1.36488e-01
-115.002	1.36691e-01
-116.002	1.36923e-01
-117.002	1.37402e-01
-118.002	1.37541e-01
-119.002	1.37751e-01
-120.002	1.37866e-01
-121.002	1.37882e-01
-122.002	1.37981e-01
-123.002	1.38073e-01
-124.002	1.38220e-01
-125.002	1.38299e-01
-126.002	1.38372e-01
-127.002	1.38438e-01
-128.002	1.38498e-01


==> Data/Range_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.75.txt <==
-64.002	5.61484e-01
-65.002	5.58430e-01
-66.002	5.55168e-01
-67.002	5.51521e-01
-68.002	5.47031e-01
-69.002	5.40765e-01
-70.002	5.33738e-01
-71.002	5.26058e-01
-72.002	5.16620e-01
-73.002	5.07723e-01
-74.002	4.99122e-01
-75.002	4.90974e-01
-76.002	4.83872e-01
-77.002	4.75341e-01
-78.002	4.67489e-01
-79.002	4.57598e-01
-80.002	4.47023e-01
-81.002	4.36289e-01
-82.002	4.24292e-01
-83.002	4.09841e-01
-84.002	3.95998e-01
-85.002	3.79817e-01
-86.002	3.62020e-01
-87.002	3.44210e-01
-88.002	3.22498e-01
-89.002	2.99187e-01
-90.002	2.77800e-01
-91.002	2.57837e-01
-92.002	2.37877e-01
-93.002	2.12810e-01
-94.002	1.93643e-01
-95.002	1.75818e-01
-96.002	1.62009e-01
-97.002	1.49755e-01
-98.002	1.39667e-01
-99.002	1.31580e-01
-100.002	1.24485e-01
-101.002	1.21826e-01
-102.002	1.19676e-01
-103.002	1.17233e-01
-104.002	1.15143e-01
-105.002	1.14768e-01
-106.002	1.15804e-01
-107.002	1.16540e-01
-108.002	1.17549e-01
-109.002	1.18553e-01
-110.002	1.19582e-01
-111.002	1.20136e-01
-112.002	1.20602e-01
-113.002	1.21404e-01
-114.002	1.21380e-01
-115.002	1.21902e-01
-116.002	1.22255e-01
-117.002	1.22744e-01
-118.002	1.23042e-01
-119.002	1.23200e-01
-120.002	1.23342e-01
-121.002	1.23548e-01
-122.002	1.23783e-01
-123.002	1.23893e-01
-124.002	1.23995e-01
-125.002	1.24089e-01
-126.002	1.24176e-01
-127.002	1.24254e-01
-128.002	1.24325e-01


==> Data/Range_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_1.txt <==
-64.002	5.79450e-01
-65.002	5.72829e-01
-66.002	5.65556e-01
-67.002	5.59511e-01
-68.002	5.54843e-01
-69.002	5.49984e-01
-70.002	5.45553e-01
-71.002	5.40441e-01
-72.002	5.34959e-01
-73.002	5.28931e-01
-74.002	5.21990e-01
-75.002	5.13858e-01
-76.002	5.05553e-01
-77.002	4.98356e-01
-78.002	4.91449e-01
-79.002	4.83148e-01
-80.002	4.75171e-01
-81.002	4.67699e-01
-82.002	4.59218e-01
-83.002	4.51570e-01
-84.002	4.41988e-01
-85.002	4.32111e-01
-86.002	4.22459e-01
-87.002	4.12310e-01
-88.002	4.01020e-01
-89.002	3.88696e-01
-90.002	3.75581e-01
-91.002	3.61708e-01
-92.002	3.47654e-01
-93.002	3.33343e-01
-94.002	3.18744e-01
-95.002	3.03145e-01
-96.002	2.88195e-01
-97.002	2.72593e-01
-98.002	2.55873e-01
-99.002	2.39495e-01
-100.002	2.23572e-01
-101.002	2.07815e-01
-102.002	1.93088e-01
-103.002	1.77914e-01
-104.002	1.64748e-01
-105.002	1.53295e-01
-106.002	1.41745e-01
-107.002	1.33655e-01
-108.002	1.27128e-01
-109.002	1.22463e-01
-110.002	1.18195e-01
-111.002	1.14810e-01
-112.002	1.11698e-01
-113.002	1.10446e-01
-114.002	1.09646e-01
-115.002	1.08762e-01
-116.002	1.08140e-01
-117.002	1.07153e-01
-118.002	1.06889e-01
-119.002	1.06707e-01
-120.002	1.06493e-01
-121.002	1.05412e-01
-122.002	1.04713e-01
-123.002	1.04294e-01
-124.002	1.03751e-01
-125.002	1.04008e-01
-126.002	1.03658e-01
-127.002	1.03783e-01
-128.002	1.03732e-01


==> Data/SNR_CRAP_Alpha_Threshold_1_Max_Components_10.txt <==
-64.002	5.71300
-65.002	6.17300
-66.002	6.64700
-67.002	7.13400
-68.002	7.63300
-69.002	8.14200
-70.002	8.66000
-71.002	9.18800
-72.002	9.72300
-73.002	10.26400
-74.002	10.80600
-75.002	11.34500
-76.002	11.87200
-77.002	12.38300
-78.002	12.86900
-79.002	13.32700
-80.002	13.75400
-81.002	14.14900
-82.002	14.51300
-83.002	14.84800
-84.002	15.15500
-85.002	15.43500
-86.002	15.68800
-87.002	15.91400
-88.002	16.11400
-89.002	16.28600
-90.002	16.43100
-91.002	16.55100
-92.002	16.64800
-93.002	16.72500
-94.002	16.78500
-95.002	16.83100
-96.002	16.86600
-97.002	16.89200
-98.002	16.91200
-99.002	16.92600
-100.002	16.93500
-101.002	16.94200
-102.002	16.94700
-103.002	16.95000
-104.002	16.95200
-105.002	16.95300
-106.002	16.95400
-107.002	16.95500
-108.002	16.95600
-109.002	16.95600
-110.002	16.95600
-111.002	16.95600
-112.002	16.95600
-113.002	16.95600
-114.002	16.95700
-115.002	16.95700
-116.002	16.95700
-117.002	16.95700
-118.002	16.95700
-119.002	16.95700
-120.002	16.95700
-121.002	16.95700
-122.002	16.95700
-123.002	16.95700
-124.002	16.95700
-125.002	16.95700
-126.002	16.95700
-127.002	16.95700
-128.002	16.95700


==> Data/SNR_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.1.txt <==
-64.002	6.36700
-65.002	6.84700
-66.002	7.33700
-67.002	7.83800
-68.002	8.34800
-69.002	8.86700
-70.002	9.39400
-71.002	9.92700
-72.002	10.46300
-73.002	10.99800
-74.002	11.52600
-75.002	12.04100
-76.002	12.53700
-77.002	13.01300
-78.002	13.46800
-79.002	13.90200
-80.002	14.32100
-81.002	14.73100
-82.002	15.13900
-83.002	15.54400
-84.002	15.94500
-85.002	16.34200
-86.002	16.73900
-87.002	17.14300
-88.002	17.55500
-89.002	17.97200
-90.002	18.39600
-91.002	18.82300
-92.002	19.24900
-93.002	19.67100
-94.002	20.08500
-95.002	20.48800
-96.002	20.87600
-97.002	21.24600
-98.002	21.59800
-99.002	21.92900
-100.002	22.23900
-101.002	22.52500
-102.002	22.78400
-103.002	23.01600
-104.002	23.21900
-105.002	23.39600
-106.002	23.54700
-107.002	23.67600
-108.002	23.78600
-109.002	23.87800
-110.002	23.95700
-111.002	24.02300
-112.002	24.07800
-113.002	24.12500
-114.002	24.16400
-115.002	24.19600
-116.002	24.22100
-117.002	24.24000
-118.002	24.25300
-119.002	24.26200
-120.002	24.26800
-121.002	24.27000
-122.002	24.27000
-123.002	24.26900
-124.002	24.26600
-125.002	24.26400
-126.002	24.26100
-127.002	24.25800
-128.002	24.25500


==> Data/SNR_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.25.txt <==
-64.002	6.31800
-65.002	6.79700
-66.002	7.28400
-67.002	7.78400
-68.002	8.29300
-69.002	8.80900
-70.002	9.33700
-71.002	9.87400
-72.002	10.41700
-73.002	10.96500
-74.002	11.51100
-75.002	12.05000
-76.002	12.57800
-77.002	13.08200
-78.002	13.57800
-79.002	14.04900
-80.002	14.50000
-81.002	14.93400
-82.002	15.35700
-83.002	15.77300
-84.002	16.18600
-85.002	16.59700
-86.002	17.00700
-87.002	17.41500
-88.002	17.82200
-89.002	18.22900
-90.002	18.63500
-91.002	19.03900
-92.002	19.44300
-93.002	19.84400
-94.002	20.24200
-95.002	20.63500
-96.002	21.02100
-97.002	21.39600
-98.002	21.75700
-99.002	22.09700
-100.002	22.41400
-101.002	22.70100
-102.002	22.95600
-103.002	23.18000
-104.002	23.37300
-105.002	23.53800
-106.002	23.67900
-107.002	23.79900
-108.002	23.90100
-109.002	23.98700
-110.002	24.06000
-111.002	24.12200
-112.002	24.17400
-113.002	24.21700
-114.002	24.25300
-115.002	24.28300
-116.002	24.30600
-117.002	24.32400
-118.002	24.33600
-119.002	24.34500
-120.002	24.34900
-121.002	24.35100
-122.002	24.35100
-123.002	24.35000
-124.002	24.34700
-125.002	24.34400
-126.002	24.34100
-127.002	24.33800
-128.002	24.33600


==> Data/SNR_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.5.txt <==
-64.002	3.96700
-65.002	4.40800
-66.002	4.91800
-67.002	5.45800
-68.002	5.99100
-69.002	6.49400
-70.002	6.96000
-71.002	7.39900
-72.002	7.83800
-73.002	8.30600
-74.002	8.81700
-75.002	9.38700
-76.002	9.98500
-77.002	10.59600
-78.002	11.22200
-79.002	11.88200
-80.002	12.55100
-81.002	13.19700
-82.002	13.79100
-83.002	14.30100
-84.002	14.74300
-85.002	15.16800
-86.002	15.61400
-87.002	16.06600
-88.002	16.52200
-89.002	16.95300
-90.002	17.37200
-91.002	17.76400
-92.002	18.10100
-93.002	18.57100
-94.002	18.97100
-95.002	19.41300
-96.002	19.86200
-97.002	20.28400
-98.002	20.69200
-99.002	21.08800
-100.002	21.46900
-101.002	21.83000
-102.002	22.16300
-103.002	22.46400
-104.002	22.72800
-105.002	22.95600
-106.002	23.15000
-107.002	23.31300
-108.002	23.44800
-109.002	23.56100
-110.002	23.65400
-111.002	23.73200
-112.002	23.79600
-113.002	23.84900
-114.002	23.89300
-115.002	23.92900
-116.002	23.95700
-117.002	23.97900
-118.002	23.99400
-119.002	24.00500
-120.002	24.01100
-121.002	24.01400
-122.002	24.01400
-123.002	24.01300
-124.002	24.01100
-125.002	24.00800
-126.002	24.00500
-127.002	24.00200
-128.002	23.99900


==> Data/SNR_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.75.txt <==
-64.002	3.17300
-65.002	3.52600
-66.002	3.87300
-67.002	4.23200
-68.002	4.61500
-69.002	5.03400
-70.002	5.48600
-71.002	5.96700
-72.002	6.46600
-73.002	6.97000
-74.002	7.47000
-75.002	7.96400
-76.002	8.45600
-77.002	8.95000
-78.002	9.45400
-79.002	9.97300
-80.002	10.50500
-81.002	11.03100
-82.002	11.58900
-83.002	12.15100
-84.002	12.71400
-85.002	13.27300
-86.002	13.81700
-87.002	14.34400
-88.002	14.85400
-89.002	15.34700
-90.002	15.79800
-91.002	16.26400
-92.002	16.69500
-93.002	17.19900
-94.002	17.71100
-95.002	18.22300
-96.002	18.72600
-97.002	19.21200
-98.002	19.66000
-99.002	20.04900
-100.002	20.55200
-101.002	20.94100
-102.002	21.33700
-103.002	21.75500
-104.002	22.08900
-105.002	22.43300
-106.002	22.82300
-107.002	23.13100
-108.002	23.36600
-109.002	23.55000
-110.002	23.69600
-111.002	23.81200
-112.002	23.90400
-113.002	23.97900
-114.002	24.03900
-115.002	24.08800
-116.002	24.12700
-117.002	24.15700
-118.002	24.18000
-119.002	24.19600
-120.002	24.20600
-121.002	24.21200
-122.002	24.21500
-123.002	24.21600
-124.002	24.21500
-125.002	24.21300
-126.002	24.21100
-127.002	24.20800
-128.002	24.20600


==> Data/SNR_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_1.txt <==
-64.002	1.73400
-65.002	2.30100
-66.002	2.83100
-67.002	3.32500
-68.002	3.79100
-69.002	4.23700
-70.002	4.67300
-71.002	5.10900
-72.002	5.55000
-73.002	6.00200
-74.002	6.46600
-75.002	6.94000
-76.002	7.42200
-77.002	7.90600
-78.002	8.39000
-79.002	8.86800
-80.002	9.34100
-81.002	9.80600
-82.002	10.26500
-83.002	10.71800
-84.002	11.16700
-85.002	11.61100
-86.002	12.05200
-87.002	12.48800
-88.002	12.91800
-89.002	13.34200
-90.002	13.75800
-91.002	14.16700
-92.002	14.56900
-93.002	14.96300
-94.002	15.35000
-95.002	15.73000
-96.002	16.10500
-97.002	16.47500
-98.002	16.84200
-99.002	17.20500
-100.002	17.56600
-101.002	17.92600
-102.002	18.28500
-103.002	18.64300
-104.002	18.99900
-105.002	19.35000
-106.002	19.69400
-107.002	20.02700
-108.002	20.34600
-109.002	20.64500
-110.002	20.92200
-111.002	21.17200
-112.002	21.39400
-113.002	21.58700
-114.002	21.75200
-115.002	21.89300
-116.002	22.01500
-117.002	22.12300
-118.002	22.22200
-119.002	22.31700
-120.002	22.41200
-121.002	22.50800
-122.002	22.60800
-123.002	22.71000
-124.002	22.81200
-125.002	22.91300
-126.002	23.01100
-127.002	23.10100
-128.002	23.18100


==> Data/Speed_RMSE_CRAP_Alpha_Threshold_1_Max_Components_10.txt <==
-64.002	2.77068e-01
-65.002	2.72096e-01
-66.002	2.67425e-01
-67.002	2.62312e-01
-68.002	2.57590e-01
-69.002	2.52662e-01
-70.002	2.47452e-01
-71.002	2.42722e-01
-72.002	2.37038e-01
-73.002	2.31107e-01
-74.002	2.25532e-01
-75.002	2.19346e-01
-76.002	2.13917e-01
-77.002	2.07975e-01
-78.002	2.01164e-01
-79.002	1.94328e-01
-80.002	1.88141e-01
-81.002	1.83483e-01
-82.002	1.78674e-01
-83.002	1.74083e-01
-84.002	1.69548e-01
-85.002	1.66159e-01
-86.002	1.63138e-01
-87.002	1.61305e-01
-88.002	1.59708e-01
-89.002	1.58322e-01
-90.002	1.57413e-01
-91.002	1.56695e-01
-92.002	1.56138e-01
-93.002	1.55579e-01
-94.002	1.55316e-01
-95.002	1.55019e-01
-96.002	1.54654e-01
-97.002	1.54489e-01
-98.002	1.54256e-01
-99.002	1.54123e-01
-100.002	1.53923e-01
-101.002	1.53757e-01
-102.002	1.53723e-01
-103.002	1.53690e-01
-104.002	1.53690e-01
-105.002	1.53624e-01
-106.002	1.53557e-01
-107.002	1.53524e-01
-108.002	1.53490e-01
-109.002	1.53457e-01
-110.002	1.53457e-01
-111.002	1.53457e-01
-112.002	1.53457e-01
-113.002	1.53457e-01
-114.002	1.53457e-01
-115.002	1.53457e-01
-116.002	1.53457e-01
-117.002	1.53457e-01
-118.002	1.53457e-01
-119.002	1.53457e-01
-120.002	1.53457e-01
-121.002	1.53457e-01
-122.002	1.53457e-01
-123.002	1.53457e-01
-124.002	1.53457e-01
-125.002	1.53457e-01
-126.002	1.53457e-01
-127.002	1.53457e-01
-128.002	1.53457e-01


==> Data/Speed_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.1.txt <==
-64.002	2.69859e-01
-65.002	2.65296e-01
-66.002	2.60617e-01
-67.002	2.55694e-01
-68.002	2.50905e-01
-69.002	2.45959e-01
-70.002	2.40576e-01
-71.002	2.34721e-01
-72.002	2.29116e-01
-73.002	2.22730e-01
-74.002	2.17507e-01
-75.002	2.11338e-01
-76.002	2.04727e-01
-77.002	1.97495e-01
-78.002	1.89942e-01
-79.002	1.82098e-01
-80.002	1.73665e-01
-81.002	1.65620e-01
-82.002	1.56949e-01
-83.002	1.47522e-01
-84.002	1.39320e-01
-85.002	1.32067e-01
-86.002	1.25388e-01
-87.002	1.18758e-01
-88.002	1.12356e-01
-89.002	1.06708e-01
-90.002	1.01341e-01
-91.002	9.62256e-02
-92.002	9.17400e-02
-93.002	8.90357e-02
-94.002	8.67082e-02
-95.002	8.43018e-02
-96.002	8.18212e-02
-97.002	7.98938e-02
-98.002	7.90747e-02
-99.002	7.72663e-02
-100.002	7.66858e-02
-101.002	7.57489e-02
-102.002	7.52240e-02
-103.002	7.46922e-02
-104.002	7.45461e-02
-105.002	7.43159e-02
-106.002	7.41901e-02
-107.002	7.42442e-02
-108.002	7.42956e-02
-109.002	7.41541e-02
-110.002	7.41831e-02
-111.002	7.40928e-02
-112.002	7.40650e-02
-113.002	7.40567e-02
-114.002	7.40424e-02
-115.002	7.39616e-02
-116.002	7.39488e-02
-117.002	7.40382e-02
-118.002	7.40383e-02
-119.002	7.40607e-02
-120.002	7.40840e-02
-121.002	7.41783e-02
-122.002	7.42232e-02
-123.002	7.42510e-02
-124.002	7.42794e-02
-125.002	7.43078e-02
-126.002	7.43355e-02
-127.002	7.43620e-02
-128.002	7.43869e-02


==> Data/Speed_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.25.txt <==
-64.002	2.70404e-01
-65.002	2.65748e-01
-66.002	2.61068e-01
-67.002	2.55938e-01
-68.002	2.51326e-01
-69.002	2.46330e-01
-70.002	2.41277e-01
-71.002	2.35331e-01
-72.002	2.29785e-01
-73.002	2.23465e-01
-74.002	2.18024e-01
-75.002	2.11556e-01
-76.002	2.04554e-01
-77.002	1.96689e-01
-78.002	1.88097e-01
-79.002	1.79496e-01
-80.002	1.70935e-01
-81.002	1.62368e-01
-82.002	1.53236e-01
-83.002	1.44580e-01
-84.002	1.36382e-01
-85.002	1.29024e-01
-86.002	1.21943e-01
-87.002	1.16058e-01
-88.002	1.08996e-01
-89.002	1.04271e-01
-90.002	9.89311e-02
-91.002	9.46334e-02
-92.002	9.08643e-02
-93.002	8.82229e-02
-94.002	8.60018e-02
-95.002	8.36547e-02
-96.002	8.15446e-02
-97.002	7.93715e-02
-98.002	7.82426e-02
-99.002	7.71667e-02
-100.002	7.65398e-02
-101.002	7.57469e-02
-102.002	7.50448e-02
-103.002	7.47954e-02
-104.002	7.46535e-02
-105.002	7.46077e-02
-106.002	7.48967e-02
-107.002	7.48879e-02
-108.002	7.48516e-02
-109.002	7.48424e-02
-110.002	7.48043e-02
-111.002	7.46905e-02
-112.002	7.46907e-02
-113.002	7.46832e-02
-114.002	7.46690e-02
-115.002	7.46592e-02
-116.002	7.46467e-02
-117.002	7.46452e-02
-118.002	7.46659e-02
-119.002	7.46882e-02
-120.002	7.47794e-02
-121.002	7.48226e-02
-122.002	7.48492e-02
-123.002	7.48768e-02
-124.002	7.49049e-02
-125.002	7.49331e-02
-126.002	7.49606e-02
-127.002	7.49869e-02
-128.002	7.50115e-02


==> Data/Speed_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.5.txt <==
-64.002	2.96228e-01
-65.002	2.91866e-01
-66.002	2.86229e-01
-67.002	2.80465e-01
-68.002	2.74318e-01
-69.002	2.69415e-01
-70.002	2.65190e-01
-71.002	2.61694e-01
-72.002	2.58355e-01
-73.002	2.54658e-01
-74.002	2.50175e-01
-75.002	2.44189e-01
-76.002	2.37904e-01
-77.002	2.31021e-01
-78.002	2.23499e-01
-79.002	2.15609e-01
-80.002	2.06261e-01
-81.002	1.95564e-01
-82.002	1.85460e-01
-83.002	1.75421e-01
-84.002	1.66530e-01
-85.002	1.57764e-01
-86.002	1.47259e-01
-87.002	1.36286e-01
-88.002	1.24011e-01
-89.002	1.13751e-01
-90.002	1.07104e-01
-91.002	1.02124e-01
-92.002	9.82203e-02
-93.002	9.24588e-02
-94.002	8.92004e-02
-95.002	8.56892e-02
-96.002	8.27022e-02
-97.002	7.97842e-02
-98.002	7.79416e-02
-99.002	7.64660e-02
-100.002	7.54983e-02
-101.002	7.47754e-02
-102.002	7.38042e-02
-103.002	7.30624e-02
-104.002	7.31670e-02
-105.002	7.35618e-02
-106.002	7.38053e-02
-107.002	7.37689e-02
-108.002	7.37386e-02
-109.002	7.37472e-02
-110.002	7.37247e-02
-111.002	7.36923e-02
-112.002	7.37452e-02
-113.002	7.37773e-02
-114.002	7.36355e-02
-115.002	7.36609e-02
-116.002	7.37381e-02
-117.002	7.38436e-02
-118.002	7.38665e-02
-119.002	7.39597e-02
-120.002	7.39854e-02
-121.002	7.40306e-02
-122.002	7.40580e-02
-123.002	7.40867e-02
-124.002	7.41844e-02
-125.002	7.41942e-02
-126.002	7.42224e-02
-127.002	7.42493e-02
-128.002	7.42745e-02


==> Data/Speed_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_0.75.txt <==
-64.002	3.00957e-01
-65.002	2.98962e-01
-66.002	2.96756e-01
-67.002	2.94324e-01
-68.002	2.91135e-01
-69.002	2.87202e-01
-70.002	2.83102e-01
-71.002	2.78301e-01
-72.002	2.72745e-01
-73.002	2.67670e-01
-74.002	2.62890e-01
-75.002	2.58405e-01
-76.002	2.54493e-01
-77.002	2.49902e-01
-78.002	2.45748e-01
-79.002	2.40566e-01
-80.002	2.35062e-01
-81.002	2.30316e-01
-82.002	2.24216e-01
-83.002	2.16823e-01
-84.002	2.09750e-01
-85.002	2.01530e-01
-86.002	1.92373e-01
-87.002	1.83233e-01
-88.002	1.72005e-01
-89.002	1.60609e-01
-90.002	1.49603e-01
-91.002	1.39363e-01
-92.002	1.28671e-01
-93.002	1.15833e-01
-94.002	1.05997e-01
-95.002	9.71085e-02
-96.002	8.99375e-02
-97.002	8.39129e-02
-98.002	7.88374e-02
-99.002	7.46332e-02
-100.002	7.08435e-02
-101.002	6.93992e-02
-102.002	6.78859e-02
-103.002	6.64031e-02
-104.002	6.53359e-02
-105.002	6.48310e-02
-106.002	6.50563e-02
-107.002	6.51536e-02
-108.002	6.53786e-02
-109.002	6.56727e-02
-110.002	6.60385e-02
-111.002	6.60946e-02
-112.002	6.61241e-02
-113.002	6.63683e-02
-114.002	6.62275e-02
-115.002	6.64534e-02
-116.002	6.65299e-02
-117.002	6.67746e-02
-118.002	6.68846e-02
-119.002	6.68928e-02
-120.002	6.69270e-02
-121.002	6.70379e-02
-122.002	6.71310e-02
-123.002	6.71667e-02
-124.002	6.72024e-02
-125.002	6.72375e-02
-126.002	6.72715e-02
-127.002	6.73037e-02
-128.002	6.73337e-02


==> Data/Speed_RMSE_SCRAP_Alpha_Threshold_1_Max_Components_10_Alpha_1.txt <==
-64.002	3.08052e-01
-65.002	3.05563e-01
-66.002	3.02161e-01
-67.002	2.98842e-01
-68.002	2.96245e-01
-69.002	2.93523e-01
-70.002	2.90609e-01
-71.002	2.87524e-01
-72.002	2.83965e-01
-73.002	2.80328e-01
-74.002	2.76491e-01
-75.002	2.71773e-01
-76.002	2.66969e-01
-77.002	2.62642e-01
-78.002	2.58935e-01
-79.002	2.54417e-01
-80.002	2.50084e-01
-81.002	2.46050e-01
-82.002	2.41516e-01
-83.002	2.37470e-01
-84.002	2.32457e-01
-85.002	2.27268e-01
-86.002	2.22227e-01
-87.002	2.16844e-01
-88.002	2.10915e-01
-89.002	2.04449e-01
-90.002	1.97547e-01
-91.002	1.90235e-01
-92.002	1.82819e-01
-93.002	1.75291e-01
-94.002	1.67598e-01
-95.002	1.59376e-01
-96.002	1.51477e-01
-97.002	1.43273e-01
-98.002	1.34504e-01
-99.002	1.25878e-01
-100.002	1.17516e-01
-101.002	1.09215e-01
-102.002	1.01424e-01
-103.002	9.33762e-02
-104.002	8.63960e-02
-105.002	8.02725e-02
-106.002	7.42330e-02
-107.002	7.00118e-02
-108.002	6.66437e-02
-109.002	6.41100e-02
-110.002	6.19207e-02
-111.002	6.02067e-02
-112.002	5.87349e-02
-113.002	5.83007e-02
-114.002	5.78780e-02
-115.002	5.76237e-02
-116.002	5.75465e-02
-117.002	5.70861e-02
-118.002	5.72122e-02
-119.002	5.73883e-02
-120.002	5.73511e-02
-121.002	5.68695e-02
-122.002	5.66023e-02
-123.002	5.64190e-02
-124.002	5.62012e-02
-125.002	5.62146e-02
-126.002	5.59374e-02
-127.002	5.60354e-02
-128.002	5.59881e-02


==> Data/ranges_3a.txt <==
0.000000000000000000e+00 2.360667922533219354e+01
1.010101010101010083e-01 2.355607675315865635e+01
2.020202020202020166e-01 2.351898761145729466e+01
3.030303030303030387e-01 2.348080231060684397e+01
4.040404040404040331e-01 2.344414953176879024e+01
5.050505050505050830e-01 2.339882450126977886e+01
6.060606060606060774e-01 2.339124494195606019e+01
7.070707070707070718e-01 2.337293874963792106e+01
8.080808080808080662e-01 2.335897265618402585e+01
9.090909090909090606e-01 2.334951169295506190e+01
1.010101010101010166e+00 2.336454517894192762e+01
1.111111111111111160e+00 2.335009072784133366e+01
1.212121212121212155e+00 2.334730648782210238e+01
1.313131313131313149e+00 2.335988511531860823e+01
1.414141414141414144e+00 2.333636599698963821e+01
1.515151515151515138e+00 2.335663087816956107e+01
1.616161616161616132e+00 2.336235301092824557e+01
1.717171717171717127e+00 2.339902946002941775e+01
1.818181818181818121e+00 2.343364795186369420e+01
1.919191919191919116e+00 2.346273121808021145e+01
2.020202020202020332e+00 2.350045735227148924e+01
2.121212121212121104e+00 2.347131612782017029e+01
2.222222222222222321e+00 2.345845231278296339e+01
2.323232323232323093e+00 2.340353807928262242e+01
2.424242424242424310e+00 2.348839909126716918e+01
2.525252525252525082e+00 2.356110980917774711e+01
2.626262626262626299e+00 2.363058005694547603e+01
2.727272727272727071e+00 2.363368639510471780e+01
2.828282828282828287e+00 2.362863162280470064e+01
2.929292929292929060e+00 2.358412539650151629e+01
3.030303030303030276e+00 2.364026477892971201e+01
3.131313131313131048e+00 2.361372855492155765e+01
3.232323232323232265e+00 2.361406824958197603e+01
3.333333333333333481e+00 2.360541711794405373e+01
3.434343434343434254e+00 2.361927084717771308e+01
3.535353535353535470e+00 2.362700330710215013e+01
3.636363636363636243e+00 2.358035462402646587e+01
3.737373737373737459e+00 2.359480905487269098e+01
3.838383838383838231e+00 2.352590295243297902e+01
3.939393939393939448e+00 2.350098365420862123e+01
4.040404040404040664e+00 2.351288819230783744e+01
4.141414141414140992e+00 2.352717012381698680e+01
4.242424242424242209e+00 2.354149771987846762e+01
4.343434343434343425e+00 2.349280549913492777e+01
4.444444444444444642e+00 2.356328250234557586e+01
4.545454545454544970e+00 2.357355242504234383e+01
4.646464646464646187e+00 2.359517759149700211e+01
4.747474747474747403e+00 2.359159171880647321e+01
4.848484848484848619e+00 2.352944305314852969e+01
4.949494949494949836e+00 2.348557611216481789e+01
5.050505050505050164e+00 2.345945440107847446e+01
5.151515151515151381e+00 2.344977980829024133e+01
5.252525252525252597e+00 2.339121829315912748e+01
5.353535353535353813e+00 2.336061721983382711e+01
5.454545454545454142e+00 2.334812417265412066e+01
5.555555555555555358e+00 2.334092432472177592e+01
5.656565656565656575e+00 2.332912401321259921e+01
5.757575757575757791e+00 2.330174087899502311e+01
5.858585858585858119e+00 2.329673972764222967e+01
5.959595959595959336e+00 2.330395802582134124e+01
6.060606060606060552e+00 2.331335521403708810e+01
6.161616161616161769e+00 2.332050507164738562e+01
6.262626262626262097e+00 2.333111731528822830e+01
6.363636363636363313e+00 2.334770148164646386e+01
6.464646464646464530e+00 2.336825718133233565e+01
6.565656565656565746e+00 2.341085988177466248e+01
6.666666666666666963e+00 2.341682286747491659e+01
6.767676767676767291e+00 2.346095979013169952e+01
6.868686868686868507e+00 2.348622088812801323e+01
6.969696969696969724e+00 2.351800149457809752e+01
7.070707070707070940e+00 2.355287952921546690e+01
7.171717171717171269e+00 2.357157819565488310e+01
7.272727272727272485e+00 2.359557703312133370e+01
7.373737373737373701e+00 2.360147465526472388e+01
7.474747474747474918e+00 2.361026494487964200e+01
7.575757575757575246e+00 2.361273488290567002e+01
7.676767676767676463e+00 2.362031161716159389e+01
7.777777777777777679e+00 2.362588898914617630e+01
7.878787878787878896e+00 2.361790134415283049e+01
7.979797979797979224e+00 2.361519161982574389e+01
8.080808080808081328e+00 2.362319860676360506e+01
8.181818181818181657e+00 2.361209504795072078e+01
8.282828282828281985e+00 2.360335897244038605e+01
8.383838383838384090e+00 2.359968088145848242e+01
8.484848484848484418e+00 2.358691452760884744e+01
8.585858585858586522e+00 2.357413414467342960e+01
8.686868686868686851e+00 2.355865765295249048e+01
8.787878787878787179e+00 2.354895832353943064e+01
8.888888888888889284e+00 2.351741893654216398e+01
8.989898989898989612e+00 2.349742141110319693e+01
9.090909090909089940e+00 2.347819499592140247e+01
9.191919191919192045e+00 2.346396681756413116e+01
9.292929292929292373e+00 2.345053691954055708e+01
9.393939393939394478e+00 2.344390691205884991e+01
9.494949494949494806e+00 2.343133623156490231e+01
9.595959595959595134e+00 2.340695257412099295e+01
9.696969696969697239e+00 2.339477481934321901e+01
9.797979797979797567e+00 2.340327834116392225e+01
9.898989898989899672e+00 2.339856228151788287e+01
1.000000000000000000e+01 2.339509808902472443e+01


==> Data/ranges_4.txt <==
0.000000000000000000e+00 2.368031711548758267e+01
1.010101010101010083e-01 2.367596356466717822e+01
2.020202020202020166e-01 2.368680254086594417e+01
3.030303030303030387e-01 2.368823867207671441e+01
4.040404040404040331e-01 2.368772045397416903e+01
5.050505050505050830e-01 2.368624266332205153e+01
6.060606060606060774e-01 2.368859962181014112e+01
7.070707070707070718e-01 2.367529535909767091e+01
8.080808080808080662e-01 2.368082925540191397e+01
9.090909090909090606e-01 2.368915533867063772e+01
1.010101010101010166e+00 2.369842514347631379e+01
1.111111111111111160e+00 2.371232429323243096e+01
1.212121212121212155e+00 2.371537768958660664e+01
1.313131313131313149e+00 2.371138211056160117e+01
1.414141414141414144e+00 2.371600075561620358e+01
1.515151515151515138e+00 2.372014653197055978e+01
1.616161616161616132e+00 2.371678293576962915e+01
1.717171717171717127e+00 2.371489001139223873e+01
1.818181818181818121e+00 2.371497589587708177e+01
1.919191919191919116e+00 2.370934228479900341e+01
2.020202020202020332e+00 2.369560178059029809e+01
2.121212121212121104e+00 2.369618184834946106e+01
2.222222222222222321e+00 2.368837670531702244e+01
2.323232323232323093e+00 2.366054480856017861e+01
2.424242424242424310e+00 2.365202301117949446e+01
2.525252525252525082e+00 2.364010816255203906e+01
2.626262626262626299e+00 2.362815421393711190e+01
2.727272727272727071e+00 2.363041636679372104e+01
2.828282828282828287e+00 2.361923744226835709e+01
2.929292929292929060e+00 2.359231753882970040e+01
3.030303030303030276e+00 2.359176086122892357e+01
3.131313131313131048e+00 2.356887674887715889e+01
3.232323232323232265e+00 2.355465797558993302e+01
3.333333333333333481e+00 2.357630019141535982e+01
3.434343434343434254e+00 2.351380303401318628e+01
3.535353535353535470e+00 2.346019675860020826e+01
3.636363636363636243e+00 2.349087932337880247e+01
3.737373737373737459e+00 2.349426880267514051e+01
3.838383838383838231e+00 2.344442100993082079e+01
3.939393939393939448e+00 2.341287717767253795e+01
4.040404040404040664e+00 2.347714170002993228e+01
4.141414141414140992e+00 2.345962044336354069e+01
4.242424242424242209e+00 2.349510697594783082e+01
4.343434343434343425e+00 2.347528874936594789e+01
4.444444444444444642e+00 2.351722387690400140e+01
4.545454545454544970e+00 2.353366017379305575e+01
4.646464646464646187e+00 2.353481456169894415e+01
4.747474747474747403e+00 2.357833709331746164e+01
4.848484848484848619e+00 2.360499438612708900e+01
4.949494949494949836e+00 2.360416203457429063e+01
5.050505050505050164e+00 2.359745446741864328e+01
5.151515151515151381e+00 2.358962770091996575e+01
5.252525252525252597e+00 2.358813416845206845e+01
5.353535353535353813e+00 2.361663727339358232e+01
5.454545454545454142e+00 2.363280835680965453e+01
5.555555555555555358e+00 2.363611502427764322e+01
5.656565656565656575e+00 2.364644326959974663e+01
5.757575757575757791e+00 2.365439849488320334e+01
5.858585858585858119e+00 2.364338463982627303e+01
5.959595959595959336e+00 2.364317320163116776e+01
6.060606060606060552e+00 2.363690224315219623e+01
6.161616161616161769e+00 2.363866333366355121e+01
6.262626262626262097e+00 2.365088348384431427e+01
6.363636363636363313e+00 2.364837716455235750e+01
6.464646464646464530e+00 2.364307312331791877e+01
6.565656565656565746e+00 2.364640515603212378e+01
6.666666666666666963e+00 2.360725506486131309e+01
6.767676767676767291e+00 2.356809625886593906e+01
6.868686868686868507e+00 2.357076211467889237e+01
6.969696969696969724e+00 2.352647877572371726e+01
7.070707070707070940e+00 2.350971862049933137e+01
7.171717171717171269e+00 2.349043409635223156e+01
7.272727272727272485e+00 2.346159619441251465e+01
7.373737373737373701e+00 2.350370606997083200e+01
7.474747474747474918e+00 2.353734056626194615e+01
7.575757575757575246e+00 2.348548989497997042e+01
7.676767676767676463e+00 2.349177578960187418e+01
7.777777777777777679e+00 2.346406969089068539e+01
7.878787878787878896e+00 2.354684877831281753e+01
7.979797979797979224e+00 2.353292413826808271e+01
8.080808080808081328e+00 2.344410167922837118e+01
8.181818181818181657e+00 2.344809026356886150e+01
8.282828282828281985e+00 2.345750107190616518e+01
8.383838383838384090e+00 2.355651524841399436e+01
8.484848484848484418e+00 2.356371545084481411e+01
8.585858585858586522e+00 2.355193261846200414e+01
8.686868686868686851e+00 2.354386027476395427e+01
8.787878787878787179e+00 2.347740670131982199e+01
8.888888888888889284e+00 2.358956686494698118e+01
8.989898989898989612e+00 2.355625449080476486e+01
9.090909090909089940e+00 2.343202887992302053e+01
9.191919191919192045e+00 2.336045297553819822e+01
9.292929292929292373e+00 2.342476357346873428e+01
9.393939393939394478e+00 2.344403972818344783e+01
9.494949494949494806e+00 2.347195348219709388e+01
9.595959595959595134e+00 2.351239272149870274e+01
9.696969696969697239e+00 2.353048193595696347e+01
9.797979797979797567e+00 2.357984021916506379e+01
9.898989898989899672e+00 2.358176583956349504e+01
1.000000000000000000e+01 2.350574670262222554e+01

